Minimum Safe Distances for DE-STAR Space Lasers

The prospect of phased laser arrays in space has received considerable attention in recent years, with applications to both planetary defence and space exploration. The most detailed investigation conducted into such a design is that of the DE-STAR phased array, standing for $\textbf{D}$irected $\textbf{E}$nergy $\textbf{S}$ystems for $\textbf{T}$argeting of $\textbf{A}$steroids and explo$\textbf{R}$ation. DE-STAR is a square modular design which exploits the energy created by banks of solar cells in space to generate and amplify the power of a laser beam. A specific DE-STAR design is expressed as DE-STAR n, where 'n' (typically in the range 0 - 4) equates to the log to base 10 of the side, in metres, of a square bank of lasers. With a DE-STAR 4 structure (10 km $\times$ 10 km square) capable of generating a laser beam on the order of tens of gigawatts, clearly there is the potential for such an asset to be deployed as a weapon by targeting locations on Earth. This naturally leads to the question of what effective ways can this possible misuse be removed or at least mitigated, to ensure these powerful space lasers can only be used for their intended purpose, and never malevolent reasons. One solution would be to locate the DE-STAR far enough away so that the laser flux at Earth would be too low. Results indicate that given they should lie 1 au from the Sun, there are feasible locations for DE-STAR 0-2 arrays where there is no danger to Earth. For DE-STAR 4-5, such is their power, safety measures other than those considered here would have to be adopted. Positions in the Solar System where the DE-STAR lasers have no direct line-of-sight with Earth tend to be unstable, and would require regular corrections using an on-board propulsion system, or preferably using push-back from the laser itself.

==> changelog.txt <==
Change Log
-----------

* elsarticle.dtx

1. Frontmatter: Overfull \hbox has occurred while \output is active

https://tex.stackexchange.com/questions/514218/elsarticle-frontmatter-overfull-hbox-has-occurred-while-output-is-active/515199

2. Footnotes: Updated to use non Arabic footnote numbers. 

https://tex.stackexchange.com/questions/669879/elsarticle-changing-symbol-used-in-fnref

3. Author-affiliation:  Updated for author-wise affiliation coding.
Last author affiliation repeating for all authors problem is fixed.

4. Accent characters in address:  A bug fix. Accented characters in
organisation field showed error. Hence loaded fontenc package.

5. Updated for accent problems in TeXLive 2022. Font encoding T1 used
by default

6. Removed extra space appearing after 'Appendix' label

7. updated for listing author affiliation below author names if
\affiliation command is used immediately after \author (To match
behaviour of \address command)

*  elsarticle-template-harv.tex, \
   elsarticle-template-num-names.tex, \
   elsarticle-template-num.tex

1. Added examples for figures, tables and equations
------------------------------------------------------------------------


==> manifest.txt <==
% Copyright 2007-2024 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

changelog.txt
  change log file

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



